The Chemical and Thermal Structure of the Hot Atmosphere of the Elliptical Galaxy NGC 5813

We present a robust representation of the chemical and thermal structure in the galaxy group NGC 5813 using archival, deep X-ray observations, and employing a multi-temperature spectral model based on up to date atomic line emission databases. The selection of our target is motivated by the fact that NGC 5813 has a very relaxed morphology, making it a promising candidate for the study of the AGN feedback's influence in the intra-group medium (IGrM). Our results showcase a prominent, extended distribution of cool gas along the group's NE-SW direction, correlating with the direction along which the supermassive black hole in the group's central galaxy is known to interact with the IGrM. Our analysis indicates gas being uplifted from the group's centre as the probable origin of the cool gas, although alternative scenarios, such as in-situ cooling can not be explicitly ruled out. Regarding the chemical structure of the IGrM, and unlike previous findings in massive clusters, we find no evidence for recent metal transport by jets/lobes from the central AGN. Instead, elemental abundances remain near Solar on average across the group. The distribution of elements appears to be independent of galactocentric radius, azimuth and the thermodynamics of the gas, suggesting that the IGrM has been efficiently mixed. The large scale uniformity of the abundance distribution implies the presence of complex dynamical processes in NGC 5813, despite its overall relaxed morphology. Past events of extreme AGN feedback or sloshing could be the primary mechanisms behind this.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
